The Third VLBA Calibrator Survey

This paper presents the third extension to the Very Large Baseline Array (VLBA) Calibrator Survey, containing 360 new sources not previously observed with very long baseline interferometry (VLBI). The survey, based on three 24 hour VLBA observing sessions, fills the areas on the sky above declination -45 degrees where the calibrator density is less than one source within a 4 degrees radius disk at any given direction. The positions were derived from astrometric analysis of the group delays determined at 2.3 and 8.6 GHz frequency bands using the Calc/Solve software package. The VCS3 catalogue of source positions, plots of correlated flux density versus the length of projected baseline, contour plots and fits files of naturally weighted CLEAN images as well as calibrated visibility function files are available on the Web at http://gemini.gsfc.nasa.gov/vcs3

==> Petrov.tab2.dat <==
Title:   The Third VLBA Calibrator Survey - VCS3 
Authors: Petrov L., Kovalev Y.Y., Fomalont E., Gordon D. 
Journal: Astronomical journal, to be published in the beginning of 2005
Table:   The VCS3 catalog
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
       1 A1     ---      Cat    Source category (1)
   3- 10 A8     ---      IVS    The IVS name (B1950)
  12- 21 A10    ---      IAU    The IAU name (J2000.0)
  23- 24 I2     h        RAh    Hour of Right ascension (J2000.0)
  26- 27 I2     min      RAm    Minute of Right ascension (J2000.0)
  29- 37 F9.6   s        RAs    Second of Right ascension (J2000.0)
      39 A1     ---      DE-    Sign of the Declination (J2000.0)
  40- 41 I2     deg      DEd    Degree of Declination (J2000.0)
  43- 44 I2     arcmin   DEm    Arcminute of Declination (J2000.0)
  46- 53 F8.5   arcsec   DEs    Arcsecond of Declination (J2000.0)
  55- 60 F6.2   mas      DelRA  Inflated error in Right Ascension
  62- 67 F6.2   mas      DelDE  Inflated error in Declination
  69- 74 F6.3   ---      Corr   Correlation between RA and Dec
  76- 78 I3     ---      Num    Number of observations used
      80 A1     ---    f_T8.4   Blank, < or - flag for T8.4 (2)
  81- 84 F4.2   Jy       T8.4   Total VLBA 8.4 GHz X band flux density
      86 A1     ---    f_U8.4   Blank, < or - flag for U8.4 (2)
  87- 90 F4.2   Jy       U8.4   Unresolved VLBA 8.4 GHz X-band flux density
      92 A1     ---    f_T2.3   Blank, < or - flag for T2.3 (2)
  93- 96 F4.2   Jy       T2.3   Total VLBA 2.3 GHz S-band flux density
      98 A1     ---    f_U2.3   Blank, < or - flag for U2.3 (2)
  99-102 F4.2   Jy       U2.3   Unresolved VLBA 2.3 GHz S-band flux density
 104-106 A3     ---      Band   Used bands (3)
 108-111 A4     ---      CName  Catalog name
--------------------------------------------------------------------------------
Note (1): 
    C = calibrator source; 
    - = not a calibrator source.
Note (2): 
          Minus means that no data in the following column present.
          <     means that the upper limit of the flux density is presented in the following column.
Note (3): 
    X/S = ionosphere-free linear combination of X and S wide-band group delays;
      X = X-band only group delay; 
      S = S-band only group delay.
Additional information is avialable at http://gemini.gsfc.nasa.gov/vcs3
--------------------------------------------------------------------------------
C 0001-120 J0004-1148 00 04 04.914997 -11 48 58.38564   0.24   0.40 -0.069  20  0.62 -1.0   0.76 -1.0  X/S VCS3
- 0003+340 J0006+3422 00 06 07.382435 +34 22 20.41138   1.84   4.46 -0.233   5  0.06 -1.0  -1.0  -1.0  X   VCS3
C 0009+655 J0012+6551 00 12 37.671095 +65 51 10.82363   9.21   4.00  0.040  10  0.12 -1.0   0.69 -1.0  X/S VCS3
- 0017+296 J0019+2956 00 19 37.791440 +29 56 01.93471  19.34   7.63 -0.015  14 -1.0  -1.0   0.08 -1.0  S   VCS3
- 0021-084 J0024-0811 00 24 00.672746 -08 11 10.05397   4.75   8.88 -0.124   7  0.08  0.06  0.09  0.06 X/S VCS3
C 0026-015 J0029-0113 00 29 00.986049 -01 13 41.76047   0.74   0.95  0.349  36  0.20  0.06  0.19  0.10 X/S VCS3
C 0027-024 J0030-0211 00 30 31.823755 -02 11 56.13361   0.30   0.57 -0.243  68  0.25  0.22  0.18  0.16 X/S VCS3
C 0029-147 J0031-1426 00 31 56.411853 -14 26 19.34670   0.93   1.60 -0.607  36  0.17 <0.06  0.23  0.13 X/S VCS3
C 0042+186 J0044+1855 00 44 42.227898 +18 55 05.03460   0.76   1.69  0.591  36  0.09 -1.0   0.14  0.11 X/S VCS3
- 0042-373 J0045-3705 00 45 12.065955 -37 05 48.47087   3.05   7.43 -0.066  20  0.20  0.19 -1.0  -1.0  X   VCS3
C 0043+246 J0046+2456 00 46 07.825737 +24 56 32.52438   0.26   0.46  0.051  90  0.44  0.33  0.18  0.15 X/S VCS3
C 0046+063 J0048+0640 00 48 58.723150 +06 40 06.47544   0.67   1.20  0.414  28  0.13  0.06  0.24  0.06 X/S VCS3
C 0054+161 J0056+1625 00 56 55.294324 +16 25 13.34088   0.33   0.29  0.019  90  0.42  0.40  0.27  0.26 X/S VCS3
C 0055+060 J0058+0620 00 58 33.804481 +06 20 06.07358   0.68   1.31 -0.221  19  0.17  0.15  0.09 <0.06 X/S VCS3
- 0058+058 J0101+0605 01 01 14.670959 +06 05 44.50300   9.99   8.06  0.394  13 -1.0  -1.0   0.08  0.08 S   VCS3
C 0059+163 J0101+1639 01 01 57.719541 +16 39 40.95355   0.70   2.58 -0.438  26  0.12 -1.0   0.23  0.13 X/S VCS3
- 0101+113 J0104+1134 01 04 10.620782 +11 34 16.30070   0.58   0.80  0.154  62  0.11  0.10 -1.0  -1.0  X   VCS3
- 0108-170 J0110-1648 01 10 35.511389 -16 48 27.70123   1.57   2.25  0.419  31  0.08 -1.0   0.08 -1.0  X   VCS3
C 0113-310 J0115-3049 01 15 46.505555 -30 49 19.40112   0.58   1.01 -0.664  36  0.43  0.10  0.58  0.54 X/S VCS3
C 0119+296 J0122+2954 01 22 45.430018 +29 54 12.64296   0.35   0.59 -0.183  68  0.29  0.10  0.27  0.23 X/S VCS3
C 0122-345 J0124-3416 01 24 21.459386 -34 16 21.45432   0.70   1.36 -0.232  22  0.14  0.11  0.12  0.11 X/S VCS3
C 0123-226 J0126-2222 01 26 15.001635 -22 22 33.60247   0.43   1.04 -0.633  55  0.29  0.23  0.20  0.11 X/S VCS3
- 0130-447 J0133-4430 01 33 00.877459 -44 30 45.56060   6.65  14.49  0.904   9  0.19 -1.0   0.38 -1.0  X   VCS3
C 0140+120 J0143+1215 01 43 31.092230 +12 15 42.93333   1.58   1.16  0.214  26  0.11 <0.06  0.11 -1.0  X/S VCS3
C 0150+000 J0152+0020 01 52 43.149993 +00 20 39.71115   0.60   1.14 -0.351  22  0.16  0.13  0.08  0.07 X/S VCS3
C 0151+081 J0154+0823 01 54 02.770217 +08 23 51.06774   0.74   1.31  0.150  25  0.10  0.06  0.09  0.07 X   VCS3
C 0153+389 J0156+3914 01 56 31.410134 +39 14 30.92326   0.37   0.56 -0.037  86  0.24  0.18  0.23  0.16 X/S VCS3
C 0202-337 J0204-3328 02 04 28.664155 -33 28 50.45340   1.26   2.78  0.805  22  0.29  0.17  0.22  0.10 X/S VCS3
C 0202+240 J0205+2416 02 05 21.322727 +24 16 32.85082   0.54   0.77 -0.013  42  0.22  0.15  0.24  0.13 X/S VCS3
C 0206-270 J0208-2650 02 08 22.355902 -26 50 18.87798   0.31   0.91  0.105  81  0.20  0.12  0.22  0.20 X/S VCS3
- 0210+225 J0212+2244 02 12 52.835226 +22 44 52.26255  10.86  13.29  0.931   4  0.06  0.06  0.06 -1.0  X   VCS3
C 0159+870 J0213+8717 02 13 57.845753 +87 17 28.72626  11.61   0.59 -0.004  60  0.13  0.08  0.18  0.17 X/S VCS3
C 0214+083 J0217+0837 02 17 17.124969 +08 37 03.89843   0.43   0.60 -0.084  61  0.27  0.11  0.26  0.14 X/S VCS3
- 0216+478 J0219+4806 02 19 26.676104 +48 06 38.86074   0.95   0.63  0.044  67  0.11  0.09  0.06 -1.0  X   VCS3
C 0220-349 J0222-3441 02 22 56.401656 -34 41 28.73016   0.39   0.44 -0.108 160  1.06  0.38  0.91  0.57 X/S VCS3
C 0221-171 J0223-1656 02 23 43.763716 -16 56 37.70072   0.82   1.62 -0.570  34  0.17  0.06  0.21  0.14 X/S VCS3
C 0234-301 J0236-2953 02 36 31.169430 -29 53 55.54021   0.31   0.82 -0.138  51  0.48  0.38  0.20  0.17 X/S VCS3
- 0233+434 J0237+4342 02 37 01.209840 +43 42 04.18328  13.11   7.33 -0.164  10 -1.0  -1.0   0.17 -1.0  S   VCS3
C 0234+469 J0238+4712 02 38 16.503263 +47 12 18.55149   1.09   0.97  0.243  28  0.10  0.07  0.16  0.11 X/S VCS3
C 0248-266 J0250-2627 02 50 35.569316 -26 27 42.51895   1.17   2.81 -0.526  22  0.23  0.20  0.22  0.09 X/S VCS3
- 0249+171 J0252+1718 02 52 07.718746 +17 18 42.68579   1.11   1.35 -0.497  17  0.15  0.07 -1.0  -1.0  X   VCS3
- 0255+288 J0258+2900 02 58 55.181148 +29 00 01.60854   1.15   1.40  0.183  18  0.07 <0.06  0.06  0.07 X   VCS3
C 0257-057 J0300-0531 03 00 01.300035 -05 31 20.36112   0.41   0.64 -0.425  47  0.29  0.23  0.16 <0.06 X/S VCS3
C 0259-316 J0301-3126 03 01 16.244314 -31 26 15.78829   0.55   1.02  0.154  29  0.24  0.18  0.20  0.21 X/S VCS3
- 0305+237 J0308+2355 03 08 11.198841 +23 55 13.21488   0.88   1.20  0.290  32  0.08  0.06 -1.0  -1.0  X   VCS3
C 0307-085 J0310-0823 03 10 02.049078 -08 23 39.29836   2.74   3.68  0.819  19  0.12  0.10  0.13 -1.0  X/S VCS3
- 0319-056 J0321-0526 03 21 59.870355 -05 26 12.42901   0.84   1.59  0.279  79  0.21  0.13  0.11 -1.0  X   VCS3
C 0345+416 J0348+4149 03 48 45.122339 +41 49 14.67597   0.90   0.89 -0.329  40  0.18  0.14  0.15 <0.06 X/S VCS3
- 0411-063 J0413-0615 04 13 28.239624 -06 15 01.49129   1.31   2.30 -0.317  31  0.09  0.09  0.07 -1.0  X   VCS3
- 0417-302 J0419-3010 04 19 47.205360 -30 10 23.83942   8.19  14.50  0.408   2 -1.0  -1.0   0.12  0.08 X/S VCS3
- 0419-068 J0422-0643 04 22 10.795421 -06 43 45.32912   0.89   1.67  0.391  60  0.15  0.12 -1.0  -1.0  X   VCS3
C 0436+052 J0439+0520 04 39 02.262165 +05 20 43.67428   0.59   0.75  0.098  35  0.27  0.11  0.11 <0.06 X/S VCS3
C 0437+145 J0440+1437 04 40 21.139290 +14 37 56.95153   0.61   1.14  0.151  28  0.24  0.18  0.12 -1.0  X/S VCS3
- 0443+592 J0448+5921 04 48 20.482327 +59 21 49.78312   9.95   5.93  0.042  33 -1.0  -1.0   0.19 <0.06 S   VCS3
C 0446+178 J0449+1754 04 49 12.511539 +17 54 31.59494   0.55   0.67  0.082  72  0.16  0.14  0.07  0.07 X   VCS3
C 0450+013 J0453+0128 04 53 02.238612 +01 28 35.62871   0.41   0.51  0.063  45  0.25  0.21  0.10  0.07 X/S VCS3
C 0456+714 J0501+7128 05 01 45.779881 +71 28 33.96364   1.13   0.54 -0.048  45  0.29  0.19  0.16  0.12 X/S VCS3
- 0500-357 J0502-3541 05 02 44.366470 -35 41 14.79633   6.35  22.09  0.786   2 -1.0  -1.0   0.11 -1.0  X/S VCS3
C 0513+276 J0516+2743 05 16 40.477211 +27 43 10.27752   0.94   1.07  0.401  33  0.11 <0.06  0.10 <0.06 X/S VCS3
C 0516+087 J0519+0848 05 19 10.811118 +08 48 56.73484   0.33   0.39  0.030  72  0.34  0.29  0.28  0.23 X/S VCS3
- 0518+600 J0523+6007 05 23 11.008167 +60 07 45.72107  15.01   5.59  0.260   6  0.07 -1.0   0.08 <0.06 X/S VCS3
C 0534-201 J0536-2005 05 36 22.301038 -20 05 31.39245   1.87   4.33  0.628   8  0.07 -1.0   0.07  0.07 X/S VCS3
- 0535+331 J0539+3308 05 39 09.674394 +33 08 15.50721  32.53  31.50  0.692   4 -1.0  -1.0   0.09 -1.0  S   VCS3
- 0554-026 J0556-0241 05 56 52.623779 -02 41 05.52118  16.95   7.55  0.013  40 -1.0  -1.0   0.41 -1.0  S   VCS3
- 0559-276 J0601-2736 06 01 48.724497 -27 36 22.03241  34.98  48.07  0.736   9 -1.0  -1.0   0.08 -1.0  S   VCS3
- 0610-316 J0612-3138 06 12 29.664385 -31 38 58.19081   2.16   9.88 -0.271   9  0.20  0.18  0.14  0.08 X/S VCS3
C 0616-116 J0619-1140 06 19 04.102564 -11 40 54.88999   0.39   0.72  0.453  60  0.30  0.24  0.20  0.07 X/S VCS3
C 0616+076 J0619+0736 06 19 09.971045 +07 36 41.22066   3.01   1.65  0.424  21  0.10 -1.0   0.18  0.07 X/S VCS3
- 0620-011 J0622-0109 06 22 57.942604 -01 09 27.12837   2.44   3.98  0.146  13  0.09  0.06  0.18  0.09 X   VCS3
- 0624-151 J0626-1512 06 26 33.460814 -15 12 36.00901  17.47   7.61 -0.033  51 -1.0  -1.0   0.16  0.12 S   VCS3
- 0625+034 J0627+0324 06 27 38.283912 +03 24 59.50074   8.69   6.56  0.000  23 -1.0  -1.0   0.09 -1.0  S   VCS3
C 0628-133 J0630-1323 06 30 53.903113 -13 23 34.49278   0.41   0.77 -0.049  58  0.37  0.10  0.42  0.24 X/S VCS3
C 0631-223 J0633-2223 06 33 26.753306 -22 23 22.35335   0.27   0.80 -0.098  72  0.41  0.27  0.60  0.57 X/S VCS3
- 0634-108 J0637-1052 06 37 07.680053 -10 52 52.10236  19.11  23.30 -0.130  11 -1.0  -1.0   0.13 -1.0  S   VCS3
- 0635+250 J0638+2458 06 38 14.113143 +24 58 50.09200   2.39   2.99  0.124   2 -1.0  -1.0  -1.0  -1.0  X   VCS3
- 0637-128 J0640-1253 06 40 07.196304 -12 53 15.56869   3.10   8.86 -0.848   2 -1.0  -1.0  -1.0  -1.0  X   VCS3
- 0640+090 J0643+0857 06 43 26.444991 +08 57 38.01284   0.68   0.77 -0.053  39  0.65 -1.0  -1.0  -1.0  X   VCS3
- 0644-390 J0646-3903 06 46 30.920611 -39 03 39.10763   3.26   7.60 -0.093   8  0.18  0.11  0.19 -1.0  X   VCS3
C 0647-018 J0650-0152 06 50 25.698216 -01 52 22.16356   1.35   2.52 -0.151  18  0.15 -1.0   0.25  0.12 X/S VCS3
- 0649-209 J0651-2101 06 51 58.121641 -21 01 11.91677  29.76  15.06  0.247  19 -1.0  -1.0   0.25 -1.0  S   VCS3
C 0653-242 J0655-2416 06 55 48.768136 -24 16 20.79813   1.37   2.03  0.338  69  0.14  0.11  0.10 -1.0  X   VCS3
C 0653-033 J0656-0323 06 56 11.120576 -03 23 06.78227   0.23   0.37  0.004  81  1.07  0.38  1.16  0.81 X/S VCS3
- 0654+033 J0656+0315 06 56 59.180192 +03 15 53.44508   7.72   5.39  0.102  38 -1.0  -1.0   0.13 <0.06 S   VCS3
- 0656-062 J0659-0621 06 59 03.252432 -06 21 10.60510   5.53  14.40 -0.302   5  0.12 -1.0   0.20 -1.0  X/S VCS3
C 0700-101 J0702-1015 07 02 35.756845 -10 15 06.41737   0.35   0.62  0.199  73  0.20  0.11  0.21  0.11 X/S VCS3
C 0658+548 J0702+5444 07 02 46.262754 +54 44 35.73391   2.38   1.95  0.407  24  0.10 <0.06  0.13  0.08 X/S VCS3
C 0700-007 J0703-0051 07 03 19.086618 -00 51 03.15805   0.23   0.38  0.005  72  0.82  0.56  0.65  0.37 X/S VCS3
- 0708-139 J0711-1359 07 11 00.135753 -13 59 31.28192  22.76  24.88  0.358   6 -1.0  -1.0   0.11 -1.0  S   VCS3
C 0710+196 J0713+1935 07 13 55.679168 +19 35 00.40881   0.35   0.35 -0.092  73  0.41  0.33  0.22  0.19 X/S VCS3
C 0713-092 J0715-0921 07 15 33.393323 -09 21 54.27321   2.74   2.92  0.387  12  0.14 -1.0   0.17 -1.0  X   VCS3
C 0716+332 J0719+3307 07 19 19.419661 +33 07 09.70883   0.37   0.56 -0.019  59  0.19  0.17  0.10  0.07 X/S VCS3
- 0719-353 J0721-3528 07 21 46.691709 -35 28 17.31949   4.67  14.62  0.586   9  0.08 -1.0  -1.0  -1.0  X   VCS3
C 0723-189 J0725-1904 07 25 50.165597 -19 04 19.07299   0.60   1.31 -0.682  50  0.20  0.15  0.17  0.13 X/S VCS3
C 0723+219 J0726+2153 07 26 14.260730 +21 53 20.11384   0.27   0.50  0.106  78  0.35  0.27  0.28  0.22 X/S VCS3
- 0726-224 J0728-2231 07 28 29.798536 -22 31 36.70513   4.18   4.24  0.678   6  0.09 -1.0   0.16  0.06 X   VCS3
C 0726-132 J0729-1320 07 29 17.817694 -13 20 02.27178   0.50   0.90  0.038  50  0.19  0.09  0.18 -1.0  X/S VCS3
C 0728-235 J0731-2341 07 31 06.667968 -23 41 47.86943   0.32   0.86 -0.161  51  0.77  0.41  0.53  0.10 X/S VCS3
C 0729-222 J0731-2224 07 31 31.508422 -22 24 20.86708   0.59   1.21  0.304  47  0.49 -1.0   1.37  0.07 X/S VCS3
C 0729+019 J0732+0150 07 32 22.788672 +01 50 35.38427   0.35   0.43  0.254  77  0.26  0.15  0.23  0.07 X/S VCS3
- 0736-397 J0737-3954 07 37 55.841163 -39 54 34.07009   9.99  23.65 -0.411   2  0.19  0.10 -1.0  -1.0  X/S VCS3
C 0736-332 J0738-3322 07 38 16.948941 -33 22 12.77717   1.31   1.13 -0.264  14  0.32 -1.0   0.83  0.23 X/S VCS3
C 0738-246 J0740-2444 07 40 14.716690 -24 44 36.68348   0.55   1.30  0.540  57  0.28 -1.0   0.43  0.25 X/S VCS3
C 0739-266 J0741-2647 07 41 55.681277 -26 47 30.49513   1.06   3.49 -0.162  24  0.21 -1.0   0.37  0.18 X/S VCS3
- 0745-291 J0747-2919 07 47 41.889731 -29 19 02.06243   5.43  15.46  0.072   7  0.10 -1.0   0.12  0.10 X/S VCS3
C 0752-116 J0754-1147 07 54 26.456406 -11 47 16.94848   0.24   0.40  0.011  81  0.72  0.30  0.84  0.48 X/S VCS3
- 0758-398 J0800-3959 08 00 24.269422 -39 59 17.60959   2.95  10.60  0.699   5  0.14  0.10  0.14 -1.0  X/S VCS3
- 0759-334 J0801-3336 08 01 25.952386 -33 36 19.89558   1.99   4.67  0.703   7  0.08 -1.0   0.17 -1.0  X/S VCS3
C 0759-283 J0801-2831 08 01 46.493970 -28 31 06.87421   1.15   3.25  0.086  32  0.20  0.11  0.19 -1.0  X/S VCS3
C 0804-290 J0806-2911 08 06 33.445186 -29 11 34.90349   1.11   3.10  0.173  27  0.21  0.08  0.19 -1.0  X/S VCS3
C 0804+140 J0807+1352 08 07 38.504878 +13 52 17.36182   0.37   0.54 -0.209  75  0.19  0.15  0.15  0.12 X/S VCS3
- 0812+100 J0815+0954 08 15 29.473036 +09 54 40.69961   0.86   1.36  0.451  19  0.08 <0.06  0.06 <0.06 X   VCS3
C 0814-241 J0816-2421 08 16 40.412371 -24 21 06.57149   0.31   0.86 -0.455  69  0.53  0.38  0.28  0.09 X/S VCS3
C 0813+557 J0817+5537 08 17 41.019966 +55 37 33.28325   0.45   0.44 -0.073  90  0.27  0.18  0.22  0.19 X/S VCS3
C 0816+054 J0818+0517 08 18 56.236838 +05 17 37.26570   0.33   0.41 -0.099  88  0.32  0.25  0.28  0.21 X/S VCS3
C 0823-321 J0825-3218 08 25 51.372640 -32 18 23.23415   0.98   2.05 -0.023  24  0.25  0.13  0.30  0.09 X/S VCS3
- 0828-064 J0830-0636 08 30 49.744071 -06 36 20.00224  16.99   8.44 -0.565  44 -1.0  -1.0   0.10  0.09 S   VCS3
- 0836-384 J0838-3836 08 38 11.015015 -38 36 49.67434   6.57  14.03  0.960   4  0.07  0.07 -1.0  -1.0  X   VCS3
C 0839-314 J0841-3136 08 41 32.602549 -31 36 35.68915   1.88   3.93  0.721  19  0.21  0.10  0.26  0.07 X/S VCS3
C 0845-051 J0847-0520 08 47 58.724919 -05 20 33.89969   0.24   0.42  0.033  81  0.46  0.37  0.35  0.29 X/S VCS3
C 0847-120 J0850-1213 08 50 09.635608 -12 13 35.37578   0.25   0.43 -0.026  81  0.39  0.31  0.38  0.31 X/S VCS3
C 0849+287 J0852+2833 08 52 05.169567 +28 33 59.73137   0.41   0.70 -0.107  76  0.28  0.18  0.28  0.24 X/S VCS3
- 0855+133 J0857+1307 08 57 50.966726 +13 07 00.80955   7.60   4.92  0.079  38 -1.0  -1.0   0.12 -1.0  S   VCS3
C 0906+430 J0909+4253 09 09 33.497144 +42 53 46.48215   0.30   0.42  0.275  89  0.85  0.59  0.53  0.33 X/S VCS3
- 0908-052 J0910-0526 09 10 51.002011 -05 26 29.20144  10.16  10.70 -0.132   5  0.09 -1.0   0.24 <0.06 X/S VCS3
C 0909+222 J0912+2205 09 12 24.784615 +22 05 06.24800   0.47   0.71 -0.242  47  0.17  0.13  0.12  0.07 X/S VCS3
- 0913+079 J0915+0745 09 15 52.968201 +07 45 39.69401   0.76   1.36 -0.171  31  0.08 <0.06 -1.0  -1.0  X   VCS3
- 0914-160 J0917-1618 09 17 15.851244 -16 18 03.31497  19.62  15.16  0.329  15 -1.0  -1.0   0.08 -1.0  S   VCS3
C 0916-074 J0919-0739 09 19 01.962702 -07 39 05.11052   1.04   1.87 -0.046  30  0.12 -1.0   0.22  0.09 X/S VCS3
C 0916+718 J0921+7136 09 21 23.945153 +71 36 12.40154   1.31   0.57 -0.318  62  0.19  0.07  0.19  0.11 X/S VCS3
C 0923+575 J0927+5717 09 27 06.053469 +57 17 45.34245   1.78   1.30  0.066  27  0.07 <0.06  0.10  0.09 X/S VCS3
C 0926-039 J0928-0409 09 28 33.469411 -04 09 08.84835   0.79   2.11 -0.691  37  0.11  0.07  0.13  0.10 X/S VCS3
- 0930-338 J0932-3405 09 32 36.494957 -34 05 58.49560   2.70   9.61 -0.459  17  0.24 -1.0   0.26 -1.0  X/S VCS3
C 0932+367 J0935+3633 09 35 31.839943 +36 33 17.56677   0.59   0.78  0.150  34  0.21  0.09  0.30  0.12 X/S VCS3
C 0936-172 J0939-1731 09 39 19.195109 -17 31 35.78071   1.75   3.70 -0.453  22  0.16 -1.0   0.17  0.09 X/S VCS3
C 0938+277 J0941+2728 09 41 48.116023 +27 28 38.81573   0.50   0.75 -0.139  58  0.18  0.10  0.17  0.12 X/S VCS3
C 0944-201 J0946-2020 09 46 50.211620 -20 20 44.46073   5.70   7.74  0.154   8  0.09 -1.0   0.27 -1.0  X/S VCS3
- 0946-096 J0949-0955 09 49 01.729550 -09 55 34.39988  31.34  52.26  0.663   4 -1.0  -1.0   0.10 -1.0  S   VCS3
- 0947-138 J0949-1406 09 49 32.359088 -14 06 47.42773  19.07  15.57 -0.519  17 -1.0  -1.0   0.10  0.06 S   VCS3
C 0947+064 J0950+0615 09 50 03.467506 +06 15 03.81729   0.80   1.59 -0.211  32  0.08 <0.06  0.09  0.08 X/S VCS3
- 0950-246 J0952-2453 09 52 31.613543 -24 53 49.79586 136.58 261.72 -0.971   5 -1.0  -1.0   0.13  0.09 S   VCS3
- 0952-185 J0955-1845 09 55 14.679689 -18 45 31.89042  18.63  14.49 -0.667  21 -1.0  -1.0   0.09  0.08 S   VCS3
- 0956-266 J0958-2655 09 58 24.616280 -26 55 36.74305  23.18  42.83  0.618   2 -1.0  -1.0  -1.0  -1.0  X   VCS3
C 0958-314 J1000-3139 10 00 40.836804 -31 39 52.34946   1.52   5.01 -0.179  18  0.26  0.11  0.20 -1.0  X/S VCS3
C 1005-333 J1007-3333 10 07 31.387429 -33 33 06.71561   0.54   0.90 -0.316  28  0.39  0.22  0.34  0.11 X/S VCS3
- 1005-162 J1008-1629 10 08 15.205069 -16 29 31.06662  33.00  34.31  0.396   7 -1.0  -1.0   0.08  0.06 S   VCS3
C 1009+234 J1012+2312 10 12 16.389725 +23 12 14.60994   0.27   0.51  0.026  89  0.29  0.20  0.26  0.23 X/S VCS3
C 1010-255 J1013-2546 10 13 13.105081 -25 46 54.69330   0.46   1.14  0.012  55  0.18  0.08  0.19  0.12 X/S VCS3
- 1016-268 J1019-2708 10 19 08.482800 -27 08 55.67559   5.34  21.20  0.164   5  0.13  0.09  0.10 -1.0  X   VCS3
C 1021-323 J1024-3234 10 24 00.423846 -32 34 16.05852   0.71   1.38  0.069  20  0.34  0.17  0.29  0.08 X/S VCS3
C 1030-357 J1033-3601 10 33 07.660672 -36 01 56.81377   2.72   6.13  0.920  13  0.15  0.06  0.22  0.13 X/S VCS3
- 1031-019 J1034-0211 10 34 24.394435 -02 11 02.70100  16.84   7.29 -0.283  69 -1.0  -1.0   0.14  0.10 S   VCS3
C 1036-431 J1038-4325 10 38 14.696339 -43 25 45.89135   3.31   7.36  0.950  15  0.21  0.10  0.36  0.22 X/S VCS3
C 1048+207 J1051+2027 10 51 01.374280 +20 27 19.97050   0.29   0.57  0.004  86  0.16  0.13  0.22  0.19 X/S VCS3
C 1055-301 J1058-3024 10 58 00.427416 -30 24 55.02785   0.49   0.85 -0.122  38  0.37  0.17  0.33  0.20 X/S VCS3
C 1055-028 J1058-0309 10 58 11.010693 -03 09 27.25454   0.68   1.14 -0.487  32  0.16 <0.06  0.41  0.17 X/S VCS3
C 1100+122 J1103+1158 11 03 03.529844 +11 58 16.62401   0.33   0.33 -0.014  86  0.31  0.23  0.31  0.25 X/S VCS3
- 1102-392 J1105-3928 11 05 11.081460 -39 28 42.15038   8.81  23.24  0.288   5  0.15 -1.0   0.22 -1.0  X/S VCS3
C 1103+023 J1105+0202 11 05 38.992723 +02 02 57.47521   1.83   2.56 -0.369  21  0.13 -1.0   0.14  0.08 X/S VCS3
- 1110-355 J1113-3549 11 13 01.482231 -35 49 48.28263   3.30  15.44  0.348   9  0.18 -1.0   0.21  0.13 X/S VCS3
- 1120+510 J1123+5045 11 23 37.111982 +50 45 31.84327  12.39   9.42  0.219  13 -1.0  -1.0   0.06 -1.0  S   VCS3
- 1124-382 J1126-3828 11 26 44.133098 -38 28 44.02249   5.92  23.96  0.233   8  0.23  0.07  0.38 -1.0  X/S VCS3
C 1125+062 J1127+0555 11 27 36.525560 +05 55 32.05995   1.01   1.70 -0.436  25  0.13  0.11  0.13  0.10 X/S VCS3
C 1128+090 J1130+0846 11 30 35.951535 +08 46 43.10769   0.37   0.45  0.170  84  0.23  0.11  0.22  0.17 X/S VCS3
C 1205-008 J1207-0106 12 07 41.677625 -01 06 36.69056   0.26   0.49 -0.065  80  0.30  0.22  0.18  0.14 X/S VCS3
C 1206-399 J1209-4016 12 09 35.243651 -40 16 13.09578   0.92   1.96  0.438  15  0.22  0.11  0.36  0.10 X/S VCS3
C 1215+113 J1218+1105 12 18 26.092280 +11 05 05.26233   0.34   0.36  0.089  84  0.32  0.23  0.14  0.10 X/S VCS3
C 1217+713 J1220+7105 12 20 03.628356 +71 05 31.13329   0.94   0.50  0.023  75  0.17  0.11  0.18  0.13 X/S VCS3
C 1224-443 J1227-4436 12 27 26.682696 -44 36 38.34554   0.99   1.79 -0.421   9  0.47  0.31  0.24  0.12 X/S VCS3
C 1228-310 J1230-3121 12 30 44.932661 -31 21 23.31084   1.28   5.73 -0.311  10  0.10 -1.0   0.18  0.10 X/S VCS3
- 1236-381 J1238-3825 12 38 52.731490 -38 25 56.99356   3.81  11.77  0.181   7  0.08 -1.0   0.14  0.09 X/S VCS3
C 1240-294 J1243-2943 12 43 10.661914 -29 43 22.50427   0.31   0.82  0.087  67  0.42  0.22  0.28  0.13 X/S VCS3
C 1246+285 J1249+2817 12 49 18.409280 +28 17 43.61464   0.56   0.78 -0.376  51  0.12  0.07  0.08  0.06 X/S VCS3
C 1247+022 J1250+0158 12 50 06.841946 +01 58 04.14581   4.42   5.44  0.804  13  0.07 -1.0   0.12 -1.0  X/S VCS3
- 1248-350 J1251-3518 12 51 39.225073 -35 18 39.57638   2.75   8.44  0.574  14  0.20  0.12  0.18 -1.0  X/S VCS3
C 1250-330 J1252-3319 12 52 58.397348 -33 19 59.56063   0.43   0.68 -0.094  41  0.43  0.35  0.37  0.30 X/S VCS3
- 1251-407 J1253-4059 12 53 59.533562 -40 59 30.68851   2.11   4.63  0.489   6  0.11 -1.0   0.14  0.11 X/S VCS3
- 1252-441 J1254-4424 12 54 57.513810 -44 24 56.60221   4.86   8.84 -0.945  14  0.23  0.09  0.13 -1.0  X   VCS3
- 1254+226 J1256+2220 12 56 42.839512 +22 20 24.50661  40.86  37.36  0.120   3 -1.0  -1.0   0.06 -1.0  S   VCS3
C 1258+287 J1300+2830 13 00 28.529939 +28 30 10.18898   0.52   0.65  0.237  58  0.20  0.09  0.13  0.07 X/S VCS3
- 1302+641 J1304+6353 13 04 47.370743 +63 53 47.40197  11.24   5.64  0.371  51 -1.0  -1.0   0.09  0.07 S   VCS3
C 1305+042 J1308+0401 13 08 15.553071 +04 01 09.35156   0.49   0.94 -0.700  61  0.12  0.07  0.15  0.12 X/S VCS3
C 1309+257 J1312+2531 13 12 14.288904 +25 31 13.17572   1.87   2.36 -0.386  19  0.10 -1.0   0.22  0.14 X/S VCS3
C 1312+289 J1315+2840 13 15 13.491520 +28 40 53.66909   0.42   0.66  0.130  61  0.12  0.09  0.12  0.10 X/S VCS3
C 1314-202 J1317-2031 13 17 26.148956 -20 31 38.13107   2.05   6.25 -0.817  19  0.10 -1.0   0.13  0.10 X/S VCS3
- 1320-385 J1323-3849 13 23 04.148330 -38 49 00.66823   3.03  14.53  0.244  10  0.24 -1.0   0.24  0.18 X/S VCS3
- 1320-338 J1323-3407 13 23 17.138877 -34 07 12.35605   7.70  15.40  0.408   6  0.14 -1.0   0.29 -1.0  X/S VCS3
- 1328+130 J1331+1244 13 31 24.142366 +12 44 44.60752  10.05   8.33  0.221  14 -1.0  -1.0   0.09 -1.0  S   VCS3
C 1329+063 J1331+0608 13 31 53.897156 +06 08 23.39183   0.68   0.86  0.140  42  0.16  0.07  0.25 <0.06 X/S VCS3
C 1330+071 J1333+0652 13 33 04.996968 +06 52 31.97035   0.44   0.62 -0.022  65  0.15  0.06  0.22  0.16 X/S VCS3
- 1332+031 J1335+0253 13 35 11.905128 +02 53 09.51303  14.37  12.42 -0.555   3  0.06 -1.0   0.09 <0.06 X/S VCS3
- 1345+061 J1347+0552 13 47 31.444811 +05 52 33.80437   3.38   5.72 -0.245   4  0.07 <0.06  0.07 <0.06 X/S VCS3
C 1344-375 J1347-3750 13 47 40.428932 -37 50 36.62046   0.79   1.46  0.009  16  0.13  0.09  0.15  0.11 X/S VCS3
C 1348+237 J1350+2331 13 50 45.658365 +23 31 45.15920   0.81   0.86  0.003  42  0.10 <0.06  0.08 <0.06 X/S VCS3
C 1348+087 J1351+0830 13 51 16.919072 +08 30 39.90357   0.32   0.33 -0.056  89  0.49  0.30  0.39  0.33 X/S VCS3
C 1348-289 J1351-2912 13 51 46.838810 -29 12 17.65089   0.66   1.36 -0.848  43  0.19  0.15  0.16  0.08 X/S VCS3
C 1358-298 J1401-3004 14 01 34.939374 -30 04 36.86885   1.47   3.04  0.562  17  0.12 <0.06  0.15 -1.0  X/S VCS3
C 1403+411 J1405+4056 14 05 07.795439 +40 56 57.83087   0.31   0.45  0.003  90  0.33  0.24  0.32  0.26 X/S VCS3
C 1407+022 J1410+0203 14 10 04.655974 +02 03 06.91259   0.32   0.34 -0.074  81  0.50  0.39  0.28  0.24 X/S VCS3
C 1415-349 J1418-3509 14 18 58.916925 -35 09 42.50688   0.54   0.94 -0.063  24  0.42  0.06  0.58  0.23 X/S VCS3
C 1417+375 J1420+3721 14 20 00.341056 +37 21 34.65929   0.46   0.54  0.133  69  0.19  0.09  0.21  0.09 X/S VCS3
C 1422-249 J1425-2513 14 25 23.037384 -25 13 06.97097   0.42   1.02 -0.367  65  0.20  0.15  0.24  0.18 X/S VCS3
C 1424-328 J1427-3305 14 27 41.361027 -33 05 31.51334   1.40   5.22 -0.002  11  0.42 -1.0   0.26 -1.0  X/S VCS3
C 1428+370 J1430+3649 14 30 40.583693 +36 49 03.88850   0.32   0.45  0.142  89  0.35  0.28  0.23  0.21 X/S VCS3
C 1433-040 J1435-0414 14 35 39.904567 -04 14 55.29925   2.60   4.38  0.327  16  0.09 -1.0   0.29  0.06 X/S VCS3
C 1438-328 J1441-3303 14 41 19.893526 -33 03 24.39915   0.53   0.98  0.122  29  0.31  0.21  0.22  0.13 X/S VCS3
- 1438-347 J1441-3456 14 41 23.970206 -34 56 45.95630   3.38  11.25 -0.604  11  0.19 -1.0   0.31  0.18 X/S VCS3
C 1449+139 J1451+1343 14 51 31.491004 +13 43 24.00128   1.72   1.32  0.178  16  0.18  0.06  0.46  0.12 X/S VCS3
C 1453+217 J1455+2131 14 55 31.846316 +21 31 39.17580   0.36   0.63  0.035  74  0.11 <0.06  0.11  0.11 X/S VCS3
C 1454-354 J1457-3539 14 57 26.711706 -35 39 09.97033   0.48   0.95  0.089  24  0.51  0.21  0.51  0.38 X/S VCS3
C 1505-304 J1508-3036 15 08 52.993161 -30 36 29.43121   1.51   2.91 -0.888  22  0.19  0.12  0.32  0.25 X/S VCS3
C 1506+163 J1509+1611 15 09 10.111836 +16 11 27.73563   0.45   0.81 -0.413  57  0.10  0.08  0.08  0.08 X/S VCS3
C 1521-300 J1524-3012 15 24 33.414527 -30 12 21.33941   2.38   5.16  0.948  17  0.29  0.11  0.15 -1.0  X/S VCS3
- 1526+384 J1528+3816 15 28 37.006176 +38 16 05.90249   0.88   0.74 -0.025  55  0.10  0.08 -1.0  -1.0  X   VCS3
- 1526-189 J1529-1904 15 29 40.141903 -19 04 54.58137  17.79  17.53  0.364   2  0.07 -1.0   0.15 <0.06 X/S VCS3
C 1530+239 J1532+2344 15 32 46.345216 +23 44 05.26821   0.27   0.48  0.040  90  0.21  0.18  0.13  0.10 X/S VCS3
- 1531-225 J1534-2243 15 34 22.800573 -22 43 57.63897   5.84  12.36  0.774   9  0.13  0.08 -1.0  -1.0  X   VCS3
C 1533+200 J1535+1954 15 35 16.533900 +19 54 50.90438   2.21   2.23  0.051  19  0.07 <0.06  0.10  0.08 X/S VCS3
- 1533-316 J1536-3151 15 36 54.498358 -31 51 15.11516  10.72  16.59  0.256   4  0.17  0.08 -1.0  -1.0  X/S VCS3
C 1535-036 J1538-0346 15 38 20.351573 -03 46 14.31300   4.37   5.69  0.705   9  0.10 <0.06  0.21  0.10 X/S VCS3
C 1536+046 J1539+0430 15 39 10.104991 +04 30 51.23003   0.37   0.49 -0.096  63  0.25  0.23  0.10  0.09 X/S VCS3
- 1537-207 J1540-2055 15 40 34.242245 -20 55 33.09174  30.07  15.49  0.398  29 -1.0  -1.0   0.13 <0.06 S   VCS3
- 1544+398 J1545+3941 15 45 53.233015 +39 41 46.86601  19.72  15.36 -0.705   7 -1.0  -1.0  -1.0  -1.0  S   VCS3
C 1548+114 J1550+1120 15 50 43.594782 +11 20 47.45476   0.50   0.86 -0.440  65  0.12  0.10  0.12  0.09 X/S VCS3
C 1548-177 J1551-1755 15 51 14.598274 -17 55 02.32861   2.52   5.10 -0.338  15  0.14 -1.0   0.22  0.07 X/S VCS3
C 1557+565 J1558+5625 15 58 48.288902 +56 25 14.11939   0.68   0.54  0.008  67  0.27  0.07  0.29  0.21 X/S VCS3
C 1558-072 J1600-0722 16 00 56.476541 -07 22 05.22444   0.95   2.30  0.750  26  0.14  0.07  0.24 -1.0  X/S VCS3
C 1600-099 J1603-1007 16 03 18.778288 -10 07 21.29581   0.35   0.73 -0.423  62  0.17  0.15  0.13  0.09 X/S VCS3
C 1603+573 J1604+5714 16 04 37.354645 +57 14 36.66076   0.50   0.45  0.039  89  0.40  0.22  0.41  0.19 X/S VCS3
C 1614-195 J1617-1941 16 17 27.093080 -19 41 32.01327   0.94   1.73 -0.208  44  0.21  0.14  0.16  0.07 X   VCS3
C 1620+145 J1622+1426 16 22 33.995784 +14 26 20.59706   0.44   0.50  0.263  61  0.17 -1.0   0.19  0.14 X/S VCS3
C 1621+058 J1624+0543 16 24 07.733893 +05 43 24.24498   0.34   0.43  0.035  79  0.24  0.20  0.21  0.17 X/S VCS3
- 1626-203 J1629-2026 16 29 03.029852 -20 26 55.09765  29.51  13.45  0.211  51 -1.0  -1.0   0.16 -1.0  S   VCS3
C 1632+321 J1634+3203 16 34 12.789799 +32 03 35.42472   0.35   0.65  0.171  72  0.16  0.11  0.18  0.15 X/S VCS3
- 1632-188 J1635-1859 16 35 30.730878 -18 59 37.51813  18.67  11.98  0.856  28 -1.0  -1.0   0.13 -1.0  S   VCS3
C 1634-330 J1637-3309 16 37 36.535809 -33 09 04.83703   1.73   5.55 -0.197  19  0.18  0.08  0.28 -1.0  X/S VCS3
- 1637-373 J1640-3727 16 40 41.086971 -37 27 27.54141  11.20  29.54  0.377   4  0.09 -1.0   0.11 -1.0  X   VCS3
C 1639-062 J1642-0621 16 42 02.177711 -06 21 23.69471   0.22   0.34 -0.169  90  1.23  0.95  0.92  0.85 X/S VCS3
- 1640-231 J1643-2316 16 43 33.389982 -23 16 07.89776  30.70  17.02  0.613  15 -1.0  -1.0   0.27 -1.0  S   VCS3
C 1641-179 J1644-1804 16 44 35.746834 -18 04 32.45925   2.32   5.24 -0.325  15  0.15  0.10  0.15 -1.0  X/S VCS3
C 1657+054 J1700+0522 17 00 23.955981 +05 22 44.09484   0.35   0.41  0.034  81  0.31  0.25  0.25  0.25 X/S VCS3
C 1701-132 J1704-1316 17 04 05.086872 -13 16 34.23428   3.53   3.39  0.302  12  0.10 -1.0   0.11 -1.0  X/S VCS3
- 1714-336 J1717-3342 17 17 36.029759 -33 42 08.81547   7.47  15.59 -0.203   5  0.63 -1.0  -1.0  -1.0  X/S VCS3
C 1715-112 J1718-1120 17 18 14.948194 -11 20 44.96961   2.76   5.72  0.057  16  0.09 -1.0   0.09 -1.0  X/S VCS3
C 1716+070 J1719+0658 17 19 10.933375 +06 58 15.74651   0.34   0.38 -0.056  89  0.27  0.20  0.30  0.23 X/S VCS3
- 1718-084 J1720-0832 17 20 59.686364 -08 32 17.33004   5.81  17.12 -0.747   5  0.06 -1.0   0.13  0.09 X/S VCS3
C 1720+102 J1722+1013 17 22 44.582791 +10 13 35.77330   0.38   0.44  0.084  83  0.30  0.17  0.27  0.16 X/S VCS3
- 1724-198 J1727-1951 17 27 19.976572 -19 51 46.66620   2.58   6.50 -0.614  14  0.07 -1.0  -1.0  -1.0  X   VCS3
C 1727+386 J1728+3838 17 28 59.141382 +38 38 26.44802   0.42   0.58  0.298  67  0.19  0.09  0.18  0.06 X/S VCS3
C 1728+004 J1730+0024 17 30 34.999470 +00 24 38.69125   0.83   2.25 -0.532  32  0.15  0.11  0.14  0.10 X/S VCS3
- 1733-197 J1736-1944 17 36 42.283027 -19 44 34.13213  32.61  95.83  0.652   3 -1.0  -1.0   0.08 -1.0  S   VCS3
- 1740+134 J1743+1326 17 43 03.492095 +13 26 36.11417   0.67   1.00  0.053  49  0.08  0.07 -1.0  -1.0  X   VCS3
- 1740-169 J1743-1658 17 43 06.218379 -16 58 15.96280   3.52   4.33  0.717   3  0.08 -1.0  -1.0  -1.0  X   VCS3
- 1741-312 J1744-3116 17 44 23.578140 -31 16 36.29185   3.52   8.04  0.148   9  0.45 -1.0  -1.0  -1.0  X   VCS3
C 1749+293 J1751+2920 17 51 42.683937 +29 20 50.20245   0.34   0.55 -0.061  65  0.33  0.24  0.16  0.10 X/S VCS3
- 1751+050 J1754+0459 17 54 17.525147 +04 59 39.61308  14.13  11.84  0.257   2 -1.0  -1.0   0.54  0.09 X/S VCS3
C 1752-225 J1755-2232 17 55 26.284906 -22 32 10.61509   2.88   4.01 -0.029  13  0.34 -1.0   0.17 -1.0  X/S VCS3
C 1755+055 J1757+0531 17 57 58.825016 +05 31 48.02377   2.00   5.63  0.047  11  0.08 <0.06  0.12  0.10 X/S VCS3
- 1757-150 J1759-1505 17 59 57.247447 -15 05 49.18991  17.66   8.31  0.089  28 -1.0  -1.0   0.24 -1.0  S   VCS3
C 1758+046 J1801+0438 18 01 04.241786 +04 38 18.20420   0.49   0.84  0.012  50  0.21  0.07  0.24  0.12 X/S VCS3
- 1800-302 J1804-3017 18 04 06.870989 -30 17 35.47767  51.98  55.93 -0.103   5 -1.0  -1.0   0.14 -1.0  S   VCS3
- 1802-046 J1805-0438 18 05 31.116313 -04 38 09.69434  18.72  14.31  0.419   3 -1.0  -1.0   0.29 -1.0  X/S VCS3
C 1804-251 J1807-2506 18 07 40.687717 -25 06 25.94291   2.29   3.90  0.050  18  0.25  0.08  0.16 -1.0  X/S VCS3
C 1809+170 J1811+1704 18 11 43.183470 +17 04 57.25728   0.35   0.33  0.096  81  0.46  0.34  0.33  0.23 X/S VCS3
- 1809-315 J1812-3132 18 12 15.595196 -31 32 56.66511  47.24  43.92  0.154  15 -1.0  -1.0   0.21 -1.0  S   VCS3
- 1815-111 J1818-1108 18 18 19.313976 -11 08 48.31952   1.47   2.16  0.190  23  0.27 -1.0  -1.0  -1.0  X   VCS3
C 1817+387 J1819+3845 18 19 26.547367 +38 45 01.78613   0.31   0.50 -0.127  81  0.29  0.24  0.17  0.17 X/S VCS3
C 1822+012 J1824+0119 18 24 48.143432 +01 19 34.20208   0.32   0.32 -0.183  86  0.63  0.57  0.17  0.12 X/S VCS3
C 1822-368 J1826-3650 18 26 08.134885 -36 50 49.72562   0.81   1.71 -0.220  22  0.36  0.15  0.33  0.11 X/S VCS3
- 1826-391 J1829-3904 18 29 28.903119 -39 04 00.38738   3.19   7.55 -0.308  16  0.14  0.13 -1.0  -1.0  X   VCS3
C 1830+012 J1832+0118 18 32 40.093775 +01 18 16.47389   0.98   2.03 -0.322  20  0.18 -1.0   0.17 -1.0  X/S VCS3
C 1831-030 J1834-0301 18 34 14.074573 -03 01 19.62736   1.07   1.25  0.259  30  0.27 <0.06  0.25 -1.0  X/S VCS3
C 1836+094 J1838+0927 18 38 54.835241 +09 27 27.89699   0.50   1.16 -0.595  52  0.15  0.09  0.20  0.19 X/S VCS3
- 1837-271 J1840-2703 18 40 26.003957 -27 03 59.52694  31.03  13.38 -0.270  51 -1.0  -1.0   0.24 -1.0  S   VCS3
C 1841+447 J1843+4449 18 43 07.917423 +44 49 51.52234   2.30   1.39 -0.178  25  0.10 -1.0   0.10 -1.0  X/S VCS3
- 1842-134 J1844-1324 18 44 50.281895 -13 24 44.38911  18.83  11.40  0.485  22 -1.0  -1.0   0.10 -1.0  S   VCS3
C 1842-289 J1845-2852 18 45 51.368298 -28 52 40.27628   0.36   1.04 -0.327  86  0.47  0.36  0.37  0.28 X/S VCS3
C 1843-069 J1846-0651 18 46 06.300365 -06 51 27.74535   4.18   3.16 -0.072  13  0.12 -1.0   0.11 -1.0  X/S VCS3
C 1849-365 J1853-3628 18 53 17.920200 -36 28 42.16550   1.42   5.94 -0.085  12  0.27 -1.0   0.73  0.10 X/S VCS3
- 1852-275 J1855-2727 18 55 36.260651 -27 27 07.55534  31.13  13.36  0.483  48 -1.0  -1.0   0.22  0.06 S   VCS3
- 1853-179 J1855-1754 18 55 56.378639 -17 54 42.91841  12.37  18.81  0.232   4  0.12 -1.0   0.16 -1.0  X/S VCS3
- 1855-252 J1858-2510 18 58 19.078901 -25 10 50.54255   6.17  26.38  0.491   4 -1.0  -1.0   0.10  0.10 X/S VCS3
- 1858-143 J1901-1416 19 01 46.146284 -14 16 26.70731  22.13  18.44 -0.108   7 -1.0  -1.0   0.13 -1.0  S   VCS3
- 1859-050 J1902-0458 19 02 26.558160 -04 58 02.31244  21.30  28.78  0.740  10 -1.0  -1.0   0.08 -1.0  S   VCS3
- 1903+097 J1905+0952 19 05 39.898961 +09 52 08.40896   2.54   2.83  0.218  10  0.08 <0.06 -1.0  -1.0  X   VCS3
C 1904+013 J1907+0127 19 07 11.996255 +01 27 08.96273   1.11   1.34  0.365  26  0.23  0.07  0.28 -1.0  X/S VCS3
- 1905-252 J1908-2509 19 08 48.439709 -25 09 29.39086  31.77  27.45  0.684  18 -1.0  -1.0   0.12 -1.0  S   VCS3
- 1907+425 J1908+4235 19 08 49.556113 +42 35 28.90052   6.56   5.39 -0.284  63 -1.0  -1.0   0.12 <0.06 S   VCS3
C 1908+230 J1910+2305 19 10 45.127196 +23 05 58.61129   0.67   1.30 -0.260  29  0.17 <0.06  0.78 -1.0  X/S VCS3
C 1908-211 J1911-2102 19 11 53.937412 -21 02 43.80241   0.55   1.41 -0.721  55  0.32  0.10  0.51  0.21 X/S VCS3
C 1909-081 J1912-0804 19 12 07.128820 -08 04 21.90252   0.46   0.82  0.051  47  0.20  0.10  0.12  0.08 X/S VCS3
- 1911-019 J1913-0151 19 13 39.124890 -01 51 47.02511  17.00   7.49  0.144  37 -1.0  -1.0   0.31 -1.0  S   VCS3
C 1922-341 J1925-3401 19 25 17.020275 -34 01 01.53641   0.58   1.12  0.027  32  0.33  0.10  0.47  0.32 X/S VCS3
C 1923+123 J1925+1227 19 25 40.817089 +12 27 38.08707   0.49   0.81  0.168  51  0.10  0.08  0.16  0.13 X/S VCS3
C 1926+440 J1928+4412 19 28 21.351535 +44 12 01.85250   2.06   2.95  0.416  17  0.13 -1.0   0.38 <0.06 X/S VCS3
C 1931-243 J1934-2416 19 34 52.848751 -24 16 24.35833   1.02   2.21 -0.111  37  0.23 -1.0   0.30  0.18 X/S VCS3
C 1935+360 J1937+3607 19 37 31.436623 +36 07 35.84119   0.33   0.51  0.054  77  0.29  0.20  0.26  0.08 X/S VCS3
C 1937+381 J1939+3817 19 39 33.566910 +38 17 35.38867   1.43   0.91  0.424  23  0.27  0.18  0.13 -1.0  X/S VCS3
C 1941+413 J1942+4129 19 42 58.638118 +41 29 23.06015   0.31   0.47  0.073  90  0.34  0.22  0.30  0.26 X/S VCS3
C 1949+014 J1951+0134 19 51 36.018461 +01 34 42.71411   0.34   0.39 -0.021  90  0.22  0.19  0.19  0.17 X/S VCS3
- 1948-241 J1951-2403 19 51 46.681196 -24 03 49.16781  30.26  13.34  0.130  55 -1.0  -1.0   0.15  0.09 S   VCS3
C 2002-233 J2005-2310 20 05 56.595552 -23 10 27.01046   0.46   1.10 -0.319  57  0.21  0.16  0.22  0.11 X/S VCS3
C 2014-254 J2017-2514 20 17 53.002025 -25 14 50.08477   1.57   3.32 -0.405  25  0.12 -1.0   0.15  0.08 X/S VCS3
C 2015-113 J2018-1109 20 18 28.014261 -11 09 55.49795   0.38   0.74 -0.175  70  0.26  0.12  0.30  0.27 X/S VCS3
- 2019-221 J2022-2201 20 22 01.503968 -22 01 42.25919  35.58  36.57  0.720   7 -1.0  -1.0   0.08 -1.0  S   VCS3
- 2019-408 J2022-4038 20 22 51.308943 -40 38 44.80281  56.24  48.27 -0.915   7 -1.0  -1.0   0.16 -1.0  S   VCS3
C 2021-330 J2024-3253 20 24 35.576468 -32 53 35.91237   0.63   1.28  0.506  30  0.43  0.15  0.53 -1.0  X/S VCS3
- 2027-035 J2030-0325 20 30 07.862231 -03 25 07.75586  35.39  17.20  0.758   2 -1.0  -1.0  -1.0  -1.0  X   VCS3
- 2027-308 J2030-3039 20 30 57.933884 -30 39 24.35080   5.90  15.31  0.128   9  0.11 -1.0   0.19 -1.0  X/S VCS3
C 2042-098 J2044-0940 20 44 42.675185 -09 40 38.72153   0.83   2.32 -0.444  38  0.15  0.11  0.18  0.14 X/S VCS3
- 2044-120 J2046-1152 20 46 54.843156 -11 52 47.70713  34.97  66.46  0.556   3 -1.0  -1.0  -1.0  -1.0  S   VCS3
C 2050+226 J2053+2248 20 53 09.364008 +22 48 01.48662   0.51   0.71  0.441  56  0.20  0.09  0.21  0.07 X/S VCS3
C 2051-204 J2054-2016 20 54 22.072453 -20 16 16.81887   0.29   0.83  0.026  89  0.23  0.17  0.22  0.18 X/S VCS3
C 2053-127 J2055-1234 20 55 51.199349 -12 34 44.23711   1.93   2.50  0.547  18  0.13  0.08  0.11  0.10 X/S VCS3
C 2053-323 J2056-3208 20 56 25.070231 -32 08 47.80064   0.53   1.04 -0.352  26  0.23  0.22  0.15  0.14 X/S VCS3
C 2058+260 J2100+2615 21 00 39.100119 +26 15 37.02524   2.56   1.85 -0.195  22  0.09 -1.0   0.18  0.06 X/S VCS3
C 2100+468 J2102+4702 21 02 17.056188 +47 02 16.25297   1.23   0.77 -0.052  29  0.16  0.13  0.09 -1.0  X/S VCS3
C 2059-334 J2102-3313 21 02 45.886086 -33 13 16.17909   2.27   7.51  0.172  16  0.20 -1.0   0.42  0.14 X/S VCS3
C 2103+213 J2106+2135 21 06 10.818190 +21 35 35.99657   0.26   0.51 -0.232  76  0.22  0.20  0.10  0.08 X/S VCS3
C 2105-250 J2108-2452 21 08 12.320109 -24 52 33.32194   2.03   4.10  0.285  16  0.17  0.12  0.14 -1.0  X/S VCS3
- 2105-212 J2108-2101 21 08 29.398880 -21 01 39.52945  31.35  25.09  0.111   2 -1.0  -1.0   0.27 -1.0  X/S VCS3
C 2107-016 J2110-0126 21 10 22.619085 -01 26 58.24209   0.53   0.92  0.067  56  0.15 <0.06  0.12  0.09 X/S VCS3
C 2111+400 J2113+4012 21 13 29.486328 +40 12 51.38802   1.21   1.11 -0.313  35  0.24 -1.0   0.71  0.13 X/S VCS3
- 2116-238 J2119-2340 21 19 28.890423 -23 40 29.72051  30.15  13.22 -0.634  75 -1.0  -1.0   0.18  0.13 S   VCS3
C 2118+053 J2120+0533 21 20 41.182329 +05 33 45.00818   0.38   0.49 -0.070  74  0.19  0.08  0.16  0.06 X/S VCS3
C 2118-372 J2121-3703 21 21 13.193775 -37 03 08.90200   0.45   0.67 -0.240  26  0.52  0.43  0.32  0.24 X/S VCS3
C 2121+547 J2123+5500 21 23 05.313458 +55 00 27.32531   0.48   0.48 -0.705  81  0.29  0.21  0.33  0.14 X/S VCS3
C 2123+244 J2125+2442 21 25 26.170648 +24 42 03.58579   0.80   1.00 -0.036  44  0.09  0.07  0.08 <0.06 X   VCS3
- 2130-425 J2134-4218 21 34 01.172558 -42 18 43.24177   4.48  21.89  0.387   9  0.13 -1.0   0.34  0.19 X/S VCS3
C 2135+347 J2137+3455 21 37 44.102875 +34 55 42.09440   2.05   6.59 -0.104  10  0.12 -1.0   0.34  0.22 X/S VCS3
C 2138-377 J2141-3729 21 41 52.448964 -37 29 12.99259   0.75   1.35  0.495  18  0.30  0.14  0.26  0.18 X/S VCS3
C 2141+175 J2143+1743 21 43 35.544565 +17 43 48.78737   0.33   0.28  0.031  90  0.68  0.49  0.61  0.50 X/S VCS3
C 2141-334 J2144-3312 21 44 51.185683 -33 12 55.09890   0.44   0.64  0.003  36  0.51  0.31  0.37  0.23 X/S VCS3
- 2144+568 J2146+5703 21 46 25.936491 +57 03 24.69292  36.45  25.07 -0.953   6  0.09 -1.0  -1.0  -1.0  X   VCS3
- 2145+262 J2147+2629 21 47 18.103335 +26 29 50.33499  12.62   8.00 -0.193  12 -1.0  -1.0   0.06 -1.0  S   VCS3
- 2144-362 J2147-3601 21 47 31.125457 -36 01 51.28296   4.88  14.10  0.415   5  0.26  0.11  0.12 -1.0  X/S VCS3
C 2151+431 J2153+4322 21 53 50.959132 +43 22 54.50104   0.50   0.55 -0.181  54  0.23  0.17  0.14 <0.06 X/S VCS3
- 2157+102 J2200+1030 22 00 07.933277 +10 30 07.90224   2.32   4.56  0.723   7  0.07 -1.0   0.10 -1.0  X   VCS3
C 2158-167 J2200-1632 22 00 54.878859 -16 32 32.70089   0.94   2.03 -0.774  32  0.14  0.08  0.12  0.11 X/S VCS3
C 2203-215 J2206-2119 22 06 41.382299 -21 19 40.51386   0.72   1.39  0.683  39  0.18  0.07  0.15  0.08 X/S VCS3
- 2208-373 J2211-3707 22 11 50.525912 -37 07 04.97607   4.59  19.73 -0.042  10  0.13 -1.0   0.22  0.16 X/S VCS3
C 2214-192 J2217-1902 22 17 02.165725 -19 02 03.82491   0.42   0.80 -0.158  60  0.15  0.06  0.17  0.14 X/S VCS3
C 2221+625 J2223+6249 22 23 18.096496 +62 49 33.80528   1.49   0.89 -0.224  48  0.15 <0.06  0.14 -1.0  X   VCS3
- 2226+772 J2227+7733 22 27 21.625315 +77 33 19.21688  22.42   5.53 -0.327  67 -1.0  -1.0   0.13  0.07 S   VCS3
C 2227+009 J2229+0114 22 29 51.801912 +01 14 56.72267   0.97   1.14  0.228  40  0.16  0.06  0.20  0.08 X/S VCS3
- 2233+340 J2235+3418 22 35 55.407914 +34 18 36.99082  10.13   8.45 -0.166  19 -1.0  -1.0   0.07 -1.0  S   VCS3
C 2245+471 J2247+4723 22 47 51.816924 +47 23 07.76851   3.20   3.08  0.364  12  0.06  0.06  0.11  0.06 X/S VCS3
C 2246-309 J2249-3039 22 49 19.041849 -30 39 12.63214   0.54   0.89 -0.671  37  0.35  0.16  0.24  0.21 X/S VCS3
C 2251+134 J2254+1341 22 54 21.016224 +13 41 48.67556   0.33   0.31 -0.127  73  0.58  0.46  0.43  0.30 X/S VCS3
C 2256+570 J2258+5719 22 58 57.941201 +57 19 06.46322   0.89   0.53  0.269  59  0.22  0.10  0.19 <0.06 X/S VCS3
C 2300+638 J2302+6405 23 02 41.315002 +64 05 52.84911   0.62   0.56 -0.040  68  0.19  0.08  0.15 <0.06 X/S VCS3
C 2306+095 J2308+0946 23 08 44.171610 +09 46 26.11092   0.36   0.46  0.034  45  0.22  0.17  0.20  0.16 X/S VCS3
C 2306-312 J2309-3059 23 09 14.331407 -30 59 12.58461   0.53   1.02 -0.355  39  0.44  0.27  0.40  0.33 X/S VCS3
- 2309-133 J2311-1306 23 11 45.829589 -13 06 55.34979  17.26   7.11  0.069  81 -1.0  -1.0   0.26  0.09 S   VCS3
C 2319+317 J2321+3204 23 21 54.955987 +32 04 07.62251   0.27   0.43  0.194  90  0.53  0.45  0.35  0.28 X/S VCS3
C 2320+689 J2322+6911 23 22 09.045224 +69 11 03.41695   1.13   0.60 -0.143  65  0.14  0.06  0.22  0.09 X/S VCS3
C 2336+024 J2339+0244 23 39 29.710552 +02 44 05.35605   2.42   5.69 -0.576  12  0.08 -1.0   0.11  0.09 X/S VCS3
C 2338+330 J2340+3319 23 40 57.299496 +33 19 02.62133   0.37   0.52  0.209  81  0.20 <0.06  0.26  0.20 X/S VCS3
- 2343-075 J2345-0717 23 45 42.505642 -07 17 27.78909 166.06 246.32 -0.962   3 -1.0  -1.0   0.08 -1.0  S   VCS3
C 2346+052 J2349+0534 23 49 21.051510 +05 34 39.87271   0.35   0.44  0.027  76  0.26  0.16  0.15  0.10 X/S VCS3
- 2351-309 J2353-3037 23 53 47.458709 -30 37 48.50049   3.29   7.19 -0.897   6  0.17  0.12  0.16  0.09 X/S VCS3



